Fast Robust Methods for Singular State-Space Models

State-space models are used in a wide range of time series analysis formulations. Kalman filtering and smoothing are work-horse algorithms in these settings. While classic algorithms assume Gaussian errors to simplify estimation, recent advances use a broader range of optimization formulations to allow outlier-robust estimation, as well as constraints to capture prior information. Here we develop methods on state-space models where either innovations or error covariances may be singular. These models frequently arise in navigation (e.g. for `colored noise' models or deterministic integrals) and are ubiquitous in auto-correlated time series models such as ARMA. We reformulate all state-space models (singular as well as nonsinguar) as constrained convex optimization problems, and develop an efficient algorithm for this reformulation. The convergence rate is {\it locally linear}, with constants that do not depend on the conditioning of the problem. Numerical comparisons show that the new approach outperforms competing approaches for {\it nonsingular} models, including state of the art interior point (IP) methods. IP methods converge at superlinear rates; we expect them to dominate. However, the steep rate of the proposed approach (independent of problem conditioning) combined with cheap iterations wins against IP in a run-time comparison. We therefore suggest that the proposed approach be the {\it default choice} for estimating state space models outside of the Gaussian context, regardless of whether the error covariances are singular or not.

==> Figures/120s/about.txt <==
500 iterations bias removed from accel
"rank 3" Q
120s (63 gap) between USBL points
started at 1870000
N = 15000

==> Figures/30s/about.txt <==
ran for 500 iterations with bias removed from depth acceleration only.
used the "rank 3" Q matrix
about 30s (17 gap) used between USBL points
started at 1870000
N = 15000

==> Figures/5m/about.txt <==
500 iterations bias removed from accel
"rank 3" Q
5 minute (155 gap) between USBL
started at 1870000
N = 15000

==> Figures/60s/about.txt <==
500 iterations with bias removed from depth accel
used "rank 3" Q
approx 60s (31 gap) between USBL points
started at 1870000
N = 15000

==> Figures/Long/about.txt <==
ran for 500 iterations with bias removed from depth acceleration only.
used the "rank 3" Q matrix
about 3m (94 gap) used between USBL points
started at 1870000
N = 60000

==> Figures/experiment_plots/About.txt <==
start: 2458000
N short: 15000
N long: 60000
iter: 500
posvar: 1
mvar: .001
usblvar: .001
bais: removed from depth only

USBL gaps:
30s: 17
60s: 31
120s: 63
3m: 94
5m: 155
